Graphs of low average degree without independent transversals

An independent transversal of a graph $G$ with a vertex partition $\mathcal P$ is an independent set of $G$ intersecting each block of $\mathcal P$ in a single vertex. Wanless and Wood proved that if each block of $\mathcal P$ has size at least $t$ and the average degree of vertices in each block is at most $t/4$, then an independent transversal of $\mathcal P$ exists. We present a construction showing that this result is optimal: for any $\varepsilon > 0$ and sufficiently large $t$, there is a family of forests with vertex partitions whose block size is at least $t$, average degree of vertices in each block is at most $(\frac14+\varepsilon)t$, and there is no independent transversal. This unexpectedly shows that methods related to entropy compression such as the Rosenfeld-Wanless-Wood scheme or the Local Cut Lemma are tight for this problem. Further constructions are given for variants of the problem, including the hypergraph version.

==> Tikzit/constructv1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot, scale=0.5] (0) at (-0.5, 5.75) {};
		\node [style=dot, scale=0.5] (1) at (-0.5, 6.5) {};
		\node [style=dot, scale=0.5] (2) at (-0.5, 7.25) {};
		\node [style=dot, scale=0.5] (3) at (-0.5, 8) {};
		\node [style=dot, scale=0.5] (4) at (-0.5, 8.75) {};
		\node [style=dot, scale=0.5] (5) at (-0.5, 9.5) {};
		\node [style=none] (6) at (-1, 10) {};
		\node [style=none] (7) at (0, 10) {};
		\node [style=none] (8) at (-1, 5.25) {};
		\node [style=none] (9) at (0, 5.25) {};
		\node [style=dot, scale=0.5] (10) at (-9.5, 15.75) {};
		\node [style=dot, scale=0.5] (11) at (-9.5, 16.5) {};
		\node [style=dot, scale=0.5] (12) at (-9.5, 17.25) {};
		\node [style=dot, scale=0.5] (13) at (-9.5, 18) {};
		\node [style=dot, scale=0.5] (14) at (-9.5, 18.75) {};
		\node [style=dot, scale=0.5] (15) at (-9.5, 19.5) {};
		\node [style=none] (16) at (-10, 20) {};
		\node [style=none] (17) at (-9, 20) {};
		\node [style=none] (18) at (-10, 15.25) {};
		\node [style=none] (19) at (-9, 15.25) {};
		\node [style=dot, scale=0.5] (20) at (-6.5, 10.75) {};
		\node [style=dot, scale=0.5] (21) at (-6.5, 11.5) {};
		\node [style=dot, scale=0.5] (22) at (-6.5, 12.25) {};
		\node [style=dot, scale=0.5] (23) at (-6.5, 13) {};
		\node [style=dot, scale=0.5] (24) at (-6.5, 13.75) {};
		\node [style=dot, scale=0.5] (25) at (-6.5, 14.5) {};
		\node [style=none] (26) at (-7, 15) {};
		\node [style=none] (27) at (-6, 15) {};
		\node [style=none] (28) at (-7, 10.25) {};
		\node [style=none] (29) at (-6, 10.25) {};
		\node [style=dot, scale=0.5] (30) at (-3.5, 8.5) {};
		\node [style=dot, scale=0.5] (31) at (-3.5, 9.25) {};
		\node [style=dot, scale=0.5] (32) at (-3.5, 10) {};
		\node [style=dot, scale=0.5] (33) at (-3.5, 10.75) {};
		\node [style=dot, scale=0.5] (34) at (-3.5, 11.5) {};
		\node [style=dot, scale=0.5] (35) at (-3.5, 12.25) {};
		\node [style=none] (36) at (-4, 12.75) {};
		\node [style=none] (37) at (-3, 12.75) {};
		\node [style=none] (38) at (-4, 8) {};
		\node [style=none] (39) at (-3, 8) {};
		\node [style=dot, scale=0.5] (40) at (-9.5, 7.75) {};
		\node [style=dot, scale=0.5] (41) at (-9.5, 8.5) {};
		\node [style=dot, scale=0.5] (42) at (-9.5, 9.25) {};
		\node [style=dot, scale=0.5] (43) at (-9.5, 10) {};
		\node [style=dot, scale=0.5] (44) at (-9.5, 10.75) {};
		\node [style=dot, scale=0.5] (45) at (-9.5, 11.5) {};
		\node [style=none] (46) at (-10, 12) {};
		\node [style=none] (47) at (-9, 12) {};
		\node [style=none] (48) at (-10, 7.25) {};
		\node [style=none] (49) at (-9, 7.25) {};
		\node [style=dot, scale=0.5] (50) at (-12.5, 18) {};
		\node [style=dot, scale=0.5] (51) at (-12.5, 18.75) {};
		\node [style=dot, scale=0.5] (52) at (-12.5, 19.5) {};
		\node [style=dot, scale=0.5] (53) at (-12.5, 20.25) {};
		\node [style=dot, scale=0.5] (54) at (-12.5, 21) {};
		\node [style=dot, scale=0.5] (55) at (-12.5, 21.75) {};
		\node [style=none] (56) at (-13, 22.25) {};
		\node [style=none] (57) at (-12, 22.25) {};
		\node [style=none] (58) at (-13, 17.5) {};
		\node [style=none] (59) at (-12, 17.5) {};
		\node [style=dot, scale=0.5] (60) at (-12.5, 12.75) {};
		\node [style=dot, scale=0.5] (61) at (-12.5, 13.5) {};
		\node [style=dot, scale=0.5] (62) at (-12.5, 14.25) {};
		\node [style=dot, scale=0.5] (63) at (-12.5, 15) {};
		\node [style=dot, scale=0.5] (64) at (-12.5, 15.75) {};
		\node [style=dot, scale=0.5] (65) at (-12.5, 16.5) {};
		\node [style=none] (66) at (-13, 17) {};
		\node [style=none] (67) at (-12, 17) {};
		\node [style=none] (68) at (-13, 12.25) {};
		\node [style=none] (69) at (-12, 12.25) {};
		\node [style=dot, scale=0.5] (70) at (-9.5, 2) {};
		\node [style=dot, scale=0.5] (71) at (-9.5, 2.75) {};
		\node [style=dot, scale=0.5] (72) at (-9.5, 3.5) {};
		\node [style=dot, scale=0.5] (73) at (-9.5, 4.25) {};
		\node [style=dot, scale=0.5] (74) at (-9.5, 5) {};
		\node [style=dot, scale=0.5] (75) at (-9.5, 5.75) {};
		\node [style=none] (76) at (-10, 6.25) {};
		\node [style=none] (77) at (-9, 6.25) {};
		\node [style=none] (78) at (-10, 1.5) {};
		\node [style=none] (79) at (-9, 1.5) {};
		\node [style=dot, scale=0.5] (80) at (-12.5, 7.25) {};
		\node [style=dot, scale=0.5] (81) at (-12.5, 8) {};
		\node [style=dot, scale=0.5] (82) at (-12.5, 8.75) {};
		\node [style=dot, scale=0.5] (83) at (-12.5, 9.5) {};
		\node [style=dot, scale=0.5] (84) at (-12.5, 10.25) {};
		\node [style=dot, scale=0.5] (85) at (-12.5, 11) {};
		\node [style=none] (86) at (-13, 11.5) {};
		\node [style=none] (87) at (-12, 11.5) {};
		\node [style=none] (88) at (-13, 6.75) {};
		\node [style=none] (89) at (-12, 6.75) {};
		\node [style=dot, scale=0.5] (90) at (-12.5, 2) {};
		\node [style=dot, scale=0.5] (91) at (-12.5, 2.75) {};
		\node [style=dot, scale=0.5] (92) at (-12.5, 3.5) {};
		\node [style=dot, scale=0.5] (93) at (-12.5, 4.25) {};
		\node [style=dot, scale=0.5] (94) at (-12.5, 5) {};
		\node [style=dot, scale=0.5] (95) at (-12.5, 5.75) {};
		\node [style=none] (96) at (-13, 6.25) {};
		\node [style=none] (97) at (-12, 6.25) {};
		\node [style=none] (98) at (-13, 1.5) {};
		\node [style=none] (99) at (-12, 1.5) {};
		\node [style=none] (100) at (-12.5, 23) {grade 1};
		\node [style=none] (101) at (-9.5, 23) {grade 2};
		\node [style=none] (102) at (-6.5, 23) {grade 3};
		\node [style=none] (103) at (-3.5, 23) {grade 4};
		\node [style=none] (104) at (-0.5, 23) {grade 5};
		\node [style=none] (105) at (0.5, 10) {};
		\node [style=none] (106) at (0.5, 5.5) {};
		\node [style=none] (108) at (1.75, 8) {$n_5=6$};
		\node [style=none] (109) at (-2.5, 12.75) {};
		\node [style=none] (110) at (-2.5, 9.75) {};
		\node [style=none] (112) at (-1.25, 11.5) {$n_4=4$};
		\node [style=none] (113) at (-5.5, 15) {};
		\node [style=none] (114) at (-5.5, 12.75) {};
		\node [style=none] (116) at (-4.25, 14) {$n_3=3$};
		\node [style=none] (117) at (-8.5, 20) {};
		\node [style=none] (118) at (-8.5, 18.5) {};
		\node [style=none] (120) at (-7.25, 19.25) {$n_2=2$};
		\node [style=none] (121) at (-5, 10.25) {};
		\node [style=none] (122) at (-5, 10.5) {};
		\node [style=none] (123) at (-5, 10) {};
		\node [style=none] (124) at (-5, 9.25) {};
		\node [style=none] (125) at (-5, 9) {};
		\node [style=none] (126) at (-5, 8.75) {};
		\node [style=none] (127) at (-5, 8) {};
		\node [style=none] (128) at (-5, 7.75) {};
		\node [style=none] (129) at (-5, 7.5) {};
		\node [style=none] (130) at (-2, 4.75) {};
		\node [style=none] (131) at (-2, 5) {};
		\node [style=none] (132) at (-2, 8) {};
		\node [style=none] (133) at (-2, 7.75) {};
		\node [style=none] (134) at (-2, 7.25) {};
		\node [style=none] (135) at (-2, 7) {};
		\node [style=none] (136) at (-2, 6.5) {};
		\node [style=none] (137) at (-2, 6.25) {};
		\node [style=none] (139) at (-2, 5.75) {};
		\node [style=none] (140) at (-2, 5.5) {};
		\node [style=none] (141) at (-11, 4.75) {};
		\node [style=none] (142) at (-11, 4) {};
		\node [style=none] (143) at (-11, 3.25) {};
		\node [style=none] (144) at (-11, 2.5) {};
		\node [style=none] (145) at (-11, 4.5) {};
		\node [style=none] (146) at (-11, 4.25) {};
		\node [style=none] (147) at (-11, 3) {};
		\node [style=none] (148) at (-11, 2.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (8.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (7.center);
		\draw (7.center) to (6.center);
		\draw (16.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (19.center) to (17.center);
		\draw (17.center) to (16.center);
		\draw (26.center) to (28.center);
		\draw (28.center) to (29.center);
		\draw (29.center) to (27.center);
		\draw (27.center) to (26.center);
		\draw (36.center) to (38.center);
		\draw (38.center) to (39.center);
		\draw (39.center) to (37.center);
		\draw (37.center) to (36.center);
		\draw (46.center) to (48.center);
		\draw (48.center) to (49.center);
		\draw (49.center) to (47.center);
		\draw (47.center) to (46.center);
		\draw (5) to (30);
		\draw (5) to (31);
		\draw (35) to (20);
		\draw (35) to (21);
		\draw (35) to (22);
		\draw (10) to (25);
		\draw (25) to (11);
		\draw (25) to (12);
		\draw (25) to (13);
		\draw (24) to (43);
		\draw (24) to (42);
		\draw (24) to (41);
		\draw (24) to (40);
		\draw (56.center) to (58.center);
		\draw (58.center) to (59.center);
		\draw (59.center) to (57.center);
		\draw (57.center) to (56.center);
		\draw (66.center) to (68.center);
		\draw (68.center) to (69.center);
		\draw (69.center) to (67.center);
		\draw (67.center) to (66.center);
		\draw (76.center) to (78.center);
		\draw (78.center) to (79.center);
		\draw (79.center) to (77.center);
		\draw (77.center) to (76.center);
		\draw (86.center) to (88.center);
		\draw (88.center) to (89.center);
		\draw (89.center) to (87.center);
		\draw (87.center) to (86.center);
		\draw (96.center) to (98.center);
		\draw (98.center) to (99.center);
		\draw (99.center) to (97.center);
		\draw (97.center) to (96.center);
		\draw (15) to (55);
		\draw (15) to (50);
		\draw (15) to (51);
		\draw (15) to (52);
		\draw (15) to (53);
		\draw (15) to (54);
		\draw (65) to (14);
		\draw (14) to (64);
		\draw (14) to (63);
		\draw (62) to (14);
		\draw (14) to (61);
		\draw (14) to (60);
		\draw (45) to (85);
		\draw (84) to (45);
		\draw (45) to (83);
		\draw (82) to (45);
		\draw (45) to (81);
		\draw (80) to (45);
		\draw (44) to (95);
		\draw (94) to (44);
		\draw (44) to (93);
		\draw (92) to (44);
		\draw (44) to (91);
		\draw (90) to (44);
		\draw (73) to (23);
		\draw (72) to (23);
		\draw (23) to (71);
		\draw (70) to (23);
		\draw [style=arrowline] (106.center) to (105.center);
		\draw [style=arrowline] (110.center) to (109.center);
		\draw [style=arrowline] (114.center) to (113.center);
		\draw [style=arrowline] (118.center) to (117.center);
		\draw (122.center) to (34);
		\draw (121.center) to (34);
		\draw (123.center) to (34);
		\draw (33) to (124.center);
		\draw (33) to (125.center);
		\draw (33) to (126.center);
		\draw (127.center) to (32);
		\draw (128.center) to (32);
		\draw (129.center) to (32);
		\draw (140.center) to (1);
		\draw (139.center) to (1);
		\draw (137.center) to (2);
		\draw (136.center) to (2);
		\draw (135.center) to (3);
		\draw (134.center) to (3);
		\draw (133.center) to (4);
		\draw (132.center) to (4);
		\draw (131.center) to (0);
		\draw (130.center) to (0);
		\draw (141.center) to (75);
		\draw (142.center) to (75);
		\draw (143.center) to (74);
		\draw (144.center) to (74);
		\draw (148.center) to (74);
		\draw (147.center) to (74);
		\draw (75) to (146.center);
		\draw (75) to (145.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Tikzit/newgrade1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot, scale=0.5] (10) at (-7, 16) {};
		\node [style=dot, scale=0.5] (11) at (-7, 16.5) {};
		\node [style=dot, scale=0.5] (12) at (-7, 17) {};
		\node [style=dot, scale=0.5] (13) at (-7, 17.5) {};
		\node [style=dot, scale=0.5] (14) at (-7, 18) {};
		\node [style=dot, scale=0.5] (15) at (-7, 18.5) {};
		\node [style=none] (16) at (-7.5, 19) {};
		\node [style=none] (17) at (-6.5, 19) {};
		\node [style=none] (18) at (-7.5, 15.5) {};
		\node [style=none] (19) at (-6.5, 15.5) {};
		\node [style=dot, scale=0.5] (50) at (-11.75, 18.75) {};
		\node [style=dot, scale=0.5] (51) at (-11.25, 18.75) {};
		\node [style=dot, scale=0.5] (52) at (-10.75, 18.75) {};
		\node [style=dot, scale=0.5] (53) at (-10.25, 18.75) {};
		\node [style=dot, scale=0.5] (54) at (-9.75, 18.75) {};
		\node [style=dot, scale=0.5] (55) at (-9.25, 18.75) {};
		\node [style=none] (56) at (-8.75, 19.25) {};
		\node [style=none] (57) at (-8.75, 18.25) {};
		\node [style=none] (58) at (-12.25, 19.25) {};
		\node [style=none] (59) at (-12.25, 18.25) {};
		\node [style=none] (100) at (-10.5, 22.75) {new grade 1};
		\node [style=none] (101) at (-7, 22.75) {grade 2};
		\node [style=dot, scale=0.5] (102) at (-11.75, 20.5) {};
		\node [style=dot, scale=0.5] (103) at (-11.25, 20.5) {};
		\node [style=dot, scale=0.5] (104) at (-10.75, 20.5) {};
		\node [style=dot, scale=0.5] (105) at (-10.25, 20.5) {};
		\node [style=dot, scale=0.5] (106) at (-9.75, 20.5) {};
		\node [style=dot, scale=0.5] (107) at (-9.25, 20.5) {};
		\node [style=none] (108) at (-8.75, 21) {};
		\node [style=none] (109) at (-8.75, 20) {};
		\node [style=none] (110) at (-12.25, 21) {};
		\node [style=none] (111) at (-12.25, 20) {};
		\node [style=none] (112) at (-12, 18) {};
		\node [style=none] (113) at (-9.5, 18) {};
		\node [style=none] (114) at (-10.75, 17.5) {$\vert A \vert$};
		\node [style=none] (115) at (-12, 21.25) {};
		\node [style=none] (116) at (-11, 21.25) {};
		\node [style=none] (118) at (-11.5, 21.75) {$\vert B \vert$};
		\node [style=none] (119) at (-5, 16.75) {};
		\node [style=none] (120) at (-9, 16) {};
		\node [style=none] (122) at (-9.5, 16) {};
		\node [style=none] (124) at (-10, 16) {};
		\node [style=none] (125) at (-10, 16.75) {};
		\node [style=none] (126) at (-5, 16.5) {};
		\node [style=none] (127) at (-5, 16.25) {};
		\node [style=none] (128) at (-5, 16) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16.center) to (18.center);
		\draw (18.center) to (19.center);
		\draw (19.center) to (17.center);
		\draw (17.center) to (16.center);
		\draw (56.center) to (58.center);
		\draw (58.center) to (59.center);
		\draw (59.center) to (57.center);
		\draw (57.center) to (56.center);
		\draw (15) to (55);
		\draw (108.center) to (110.center);
		\draw (110.center) to (111.center);
		\draw (111.center) to (109.center);
		\draw (109.center) to (108.center);
		\draw (107) to (15);
		\draw (106) to (15);
		\draw (105) to (15);
		\draw (104) to (15);
		\draw (102) to (50);
		\draw (102) to (51);
		\draw (102) to (52);
		\draw (102) to (53);
		\draw (102) to (54);
		\draw (103) to (50);
		\draw (103) to (51);
		\draw (103) to (52);
		\draw (103) to (53);
		\draw (103) to (54);
		\draw [style=arrowline, in=360, out=180] (113.center) to (112.center);
		\draw [style=arrowline] (115.center) to (116.center);
		\draw (13) to (119.center);
		\draw (14) to (125.center);
		\draw (14) to (120.center);
		\draw (122.center) to (14);
		\draw (124.center) to (14);
		\draw (12) to (126.center);
		\draw (11) to (127.center);
		\draw (10) to (128.center);
	\end{pgfonlayer}
\end{tikzpicture}

